EmptyHeaded: A Relational Engine for Graph Processing

There are two types of high-performance graph processing engines: low- and high-level engines. Low-level engines (Galois, PowerGraph, Snap) provide optimized data structures and computation models but require users to write low-level imperative code, hence ensuring that efficiency is the burden of the user. In high-level engines, users write in query languages like datalog (SociaLite) or SQL (Grail). High-level engines are easier to use but are orders of magnitude slower than the low-level graph engines. We present EmptyHeaded, a high-level engine that supports a rich datalog-like query language and achieves performance comparable to that of low-level engines. At the core of EmptyHeaded's design is a new class of join algorithms that satisfy strong theoretical guarantees but have thus far not achieved performance comparable to that of specialized graph processing engines. To achieve high performance, EmptyHeaded introduces a new join engine architecture, including a novel query optimizer and data layouts that leverage single-instruction multiple data (SIMD) parallelism. With this architecture, EmptyHeaded outperforms high-level approaches by up to three orders of magnitude on graph pattern queries, PageRank, and Single-Source Shortest Paths (SSSP) and is an order of magnitude faster than many low-level baselines. We validate that EmptyHeaded competes with the best-of-breed low-level engine (Galois), achieving comparable performance on PageRank and at most 3x worse performance on SSSP.

==> data/bfs_breakdown.1.csv <==
	Copy	Union	Difference	Repackage
Twitter	0.002479839741	0.9927037044	0.00235713524	0.002459320637
Wikipedia	0.01612571606	0.9554599548	0.01433257967	0.01408174947


==> data/bfs_breakdown.24.csv <==
	Copy	Union	Difference	Repackage
Twitter	0.03334369775	0.8930461304	0.04173934954	0.03187082229
Wikipedia	0.1277114029	0.6295146195	0.129793023	0.1129809546


==> data/card_skew.tsv <==
	BMiss	HighlyScalable	SIMDGalloping	U-Int
1	2.73E-06	2.91E-06	4.04E-06	2.96E-06
2	2.63E-06	2.87E-06	3.58E-06	2.94E-06
4	2.99E-06	3.32E-06	4.24E-06	3.18E-06
8	3.16E-06	3.27E-06	4.15E-06	3.52E-06
16	3.56E-06	3.64E-06	4.24E-06	3.96E-06
32	3.98E-06	4.40E-06	4.43E-06	4.61E-06
64	6.03E-06	6.30E-06	5.28E-06	5.12E-06
128	8.96E-06	9.73E-06	5.69E-06	5.93E-06
256	1.49E-05	1.63E-05	6.88E-06	7.07E-06
512	2.72E-05	2.94E-05	8.34E-06	8.85E-06


==> data/card_skew_ex.tsv <==
	ibm	standard	gallop	v3	v1
1	8.61E-06	8.81E-06	9.10E-06	9.18E-06	8.94E-06
2	8.83E-06	8.71E-06	9.79E-06	8.84E-06	8.46E-06
4	9.15E-06	8.79E-06	1.01E-05	9.87E-06	8.91E-06
8	9.12E-06	8.41E-06	9.64E-06	9.62E-06	9.35E-06
16	9.52E-06	9.84E-06	9.95E-06	9.78E-06	9.53E-06
32	9.89E-06	1.05E-05	1.00E-05	1.03E-05	9.53E-06
64	1.19E-05	1.18E-05	1.09E-05	1.11E-05	1.00E-05
128	1.46E-05	1.50E-05	1.11E-05	1.07E-05	1.04E-05
256	2.14E-05	2.27E-05	1.24E-05	1.24E-05	1.30E-05
512	3.25E-05	3.53E-05	1.30E-05	1.16E-05	1.60E-05


==> data/construction_overhead.tsv <==
	Construction	Query
Google+	0.1366356775	0.8633643225
Higgs	0.1129851191	0.8870148809
LiveJournal	0.1392260027	0.8607739973
Orkut	0.05769163338	0.9423083666
Patents	0.255240751	0.744759249


==> data/diff_worst_best.csv <==
	20	40	80	160	320	1280	2560	5120	10240	20480	40960	163840
20	1.0	1.0	1.0	1.0	1.0	1.14085927547	1.90412624769	3.03677616581	4.28980156899	6.68236099553	10.2589193899	20.7328047645
40	-1	1.0	1.0	1.0	1.0	1.0	1.35225549283	2.5336342288	3.74480223936	5.58842738112	8.73261850679	20.5786315099
80	-1	-1	1.0	1.0	1.0	1.0	1.0	1.64967680174	2.87434511627	4.68986601321	6.77635991739	14.8943716442
160	-1	-1	-1	1.0	1.0	1.0	1.0	1.14477994443	1.91307088527	3.44574408527	5.36581094435	11.3374313791
320	-1	-1	-1	-1	1.0	1.0	1.0	1.0	1.25545905132	2.05153070402	3.66715498526	7.92571988872
1280	-1	-1	-1	-1	-1	1.0	1.0	1.09217254564	1.16343642473	1.42672205167	1.91671419421	5.8076236398
2560	-1	-1	-1	-1	-1	-1	1.03481021319	1.17885028215	1.29031891852	1.72858162405	2.29415940556	5.41867082224
5120	-1	-1	-1	-1	-1	-1	-1	1.28609920599	1.44950636553	1.7668999951	2.54610117654	5.21051071228
10240	-1	-1	-1	-1	-1	-1	-1	-1	1.53440670731	1.67322818286	2.31519932294	5.35758517781
20480	-1	-1	-1	-1	-1	-1	-1	-1	-1	1.98066075818	3.03522000461	6.64752603305
40960	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	3.8926718605	8.89788349123
163840	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	15.6928050185


==> data/dintersection_density_perf.csv <==
	20	40	80	160	320	1280	2560	5120	10240	20480	40960	163840
20	1.93541428753	1.87437167952	1.83481998925	1.58753262677	1.59906509141	2.14059794858	3.60469335089	6.59774991887	12.3891028337	1.11578274184	1.09036883469	1.06184501421
40	-1	1.79010437926	1.79227919348	1.67540411733	1.52642081823	1.78291218889	2.6172954202	4.84044767916	8.73060054702	1.12697877982	1.22170478261	1.16727759183
80	-1	-1	1.78418360029	1.71266216513	1.60620382799	1.34155175553	1.73121916867	3.09873177509	5.72791112789	1.23145823347	1.25804727087	1.21055091109
160	-1	-1	-1	1.69746927953	1.59258179985	1.26139493484	1.34237814292	1.93285575176	3.46053918298	1.32299362732	1.30437945458	1.20903245063
320	-1	-1	-1	-1	1.56918575811	1.32497952474	1.14367890944	1.31116770054	2.10814131479	1.2772936792	1.27792281143	1.11385508285
1280	-1	-1	-1	-1	-1	1.41200153545	1.24242312886	1.21515800985	1.19503034533	1.03071322582	1.04737033755	1.19650094481
2560	-1	-1	-1	-1	-1	-1	1.2136568056	1.22408054559	1.23022814238	1.05091990991	1.08614408337	1.43096440448
5120	-1	-1	-1	-1	-1	-1	-1	1.22922424515	1.24102713579	1.07316769578	1.1794712479	1.77151703644
10240	-1	-1	-1	-1	-1	-1	-1	-1	1.23422091	1.16551503747	1.26480076905	2.11662598194
20480	-1	-1	-1	-1	-1	-1	-1	-1	-1	1.01978417266	1.01216165603	1.05412134333
40960	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	1.04071475051	1.00387018746
163840	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	1.03947279832


==> data/effect_of_simd.tsv <==
Dataset	Serial	SIMD
Higgs	63.014	48.9643
LiveJournal	102.41	64.5849
Orkut	71.86	48.73


==> data/hetero_intersectionsPSBS.csv <==
	U-Int(IBM)	U-Int(HighlyScalable)	U-Int(V3)	U-Int(V1)	U-Int(Gallop)	P-Short	Bitset	U-Int/P-Short	U-Int/Bitset	P-Short/Bitset
	2.38E-02	1.73E-02	1.51E-02	1.45E-02	1.48E-02	1.20E-02	0.002470255	2.88E-02	2.68E-03	2.81E-03

==> data/hetero_intersectionsUINTPS.csv <==
	U-Int(IBM)	U-Int(HighlyScalable)	U-Int(V3)	U-Int(V1)	U-Int(Gallop)	P-Short	Bitset	U-Int/P-Short	U-Int/Bitset	P-Short/Bitset
	4.29E-04	4.71E-04	2.29E-04	2.59E-04	2.22E-04	5.77E-04	0.002542415	9.18E-04	9.38E-05	1.09E-04

==> data/higgs_stats_hcomp.csv <==
	Degree	BFS	Random	Rev-Degree	Strong-Runs	The Game
Bitset	6370	13451	59	49	1922	6424
P-Short	0	0	0	0	0	0
U-Int	0	0	0	0	0	0
Bitpacked	16383	17512	20182	19003	17077	16371
Variant	433878	425668	436390	437579	437632	433836


==> data/higgs_stats_hperf.csv <==
	Degree	BFS	Random	Rev-Degree	Strong-Runs	The Game
Bitset	6370	13451	59	49	1922	6424
P-Short	205664	129496	70008	34649	107018	205895
U-Int	244597	313684	386564	421933	347691	244312
Bitpacked	0	0	0	0	0	0
Variant	0	0	0	0	0	0


==> data/homo_card.tsv <==
	U-Int	Bitset
0.0001024	7.55E-06	0.000186581
0.0002048	9.51E-06	0.0001820164286
0.0004096	1.31E-05	0.0001994384286
0.0008192	2.18E-05	0.0001850798571
0.0016384	3.02E-05	0.000187466
0.0032768	5.77E-05	0.0001852405714
0.0065536	1.16E-04	0.0001956275714
0.0131072	2.30E-04	0.0001978765714
0.0262144	4.56E-04	0.0001980945714
0.0524288	8.61E-04	0.000182089


==> data/homogeneous_intersections.csv <==
	U-Integer	P-Short	Bitset
2e-5	1.24E-05	3.73E-05	0.002395458

==> data/homogeneous_intersections1024.csv <==
	U-Integer	P-Short	Bitset
	2.78E-03	1.03E-03	0.002531888


==> data/homogeneous_intersections16.csv <==
	U-Integer	P-Short	Bitset
	1.49E-01	2.60E-02	0.002414148

==> data/homogeneous_intersections2e5.csv <==
	U-Integer	P-Short	Bitset
	1.24E-05	3.73E-05	0.002395458

==> data/homogeneous_intersections512.csv <==
	U-Integer	P-Short	Bitset
	1.19E-03	9.71E-04	0.002581518

==> data/homogeneous_intersections_all.csv <==
	U-Integer	P-Short	Bitset
2e-5	1.00E+00	3.03E+00	2.05E+02
0.01024	1	0.7025739429	0.9034868373
0.16384	1	0.2018408781	0.01583409564


==> data/intersection_constr.csv <==
	0.0625	0.25	0.5	1.0	2.0	4.0	8.0	16.0
2e-05	2	1	1	2	0	0	2	0
4e-05	2	1	1	2	2	0	2	0
8e-05	1	1	1	1	0	0	0	0
0.00016	1	1	1	1	1	1	0	0
0.00032	1	1	1	1	1	0	0	-1
0.00128	1	1	1	1	1	1	1	-1
0.00256	1	1	1	1	1	1	1	-1
0.00512	1	1	1	1	1	1	1	-1
0.01024	1	1	1	1	1	1	-1	-1
0.02048	1	1	1	2	1	2	-1	-1
0.04096	2	2	2	2	2	2	-1	-1
0.08192	2	2	2	2	2	-1	-1	-1


==> data/intersection_mem.csv <==
	0.0625	0.25	0.5	1.0	2.0	4.0	8.0	16.0
2e-05	3	3	3	3	3	3	4	4
4e-05	3	3	3	3	3	3	4	4
8e-05	3	3	3	3	3	3	4	4
0.00016	3	3	3	3	3	4	4	4
0.00032	3	3	3	3	3	3	4	-1
0.00128	3	3	3	3	3	3	4	-1
0.00256	3	3	3	3	3	4	4	-1
0.00512	3	3	3	3	3	4	4	-1
0.01024	3	3	3	3	4	4	-1	-1
0.02048	3	3	3	4	4	3	-1	-1
0.04096	3	3	3	4	4	4	-1	-1
0.08192	3	4	4	4	4	-1	-1	-1


==> data/intersection_perf.csv <==
	2e-05	4e-05	8e-05	0.00016	0.00032	0.00128	0.00256	0.00512	0.01024	0.02048	0.04096	0.16384
2e-05	4	14	4	14	2	18	8	18	8	18	8	8
4e-05	-1	4	14	4	14	11	8	8	8	18	18	8
8e-05	-1	-1	14	14	14	1	8	18	8	8	18	8
0.00016	-1	-1	-1	4	14	4	11	18	8	18	18	18
0.00032	-1	-1	-1	-1	14	14	14	1	8	8	8	8
0.00128	-1	-1	-1	-1	-1	14	14	5	15	8	8	18
0.00256	-1	-1	-1	-1	-1	-1	5	15	15	8	8	8
0.00512	-1	-1	-1	-1	-1	-1	-1	15	5	18	18	8
0.01024	-1	-1	-1	-1	-1	-1	-1	-1	15	15	6	16
0.02048	-1	-1	-1	-1	-1	-1	-1	-1	-1	6	6	16
0.04096	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	6	16
0.16384	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	6

==> data/nohomo_overhead.tsv <==
	Overhead	Query
Higgs	0.08299180729	0.9170081927
SocialLivejournal	0.1007031671	0.8992968329
Patents	0.2828684556	0.7171315444


==> data/norm_bfs.csv <==
	U-Int	P-Short	HPerf	HComp	Bitpacked	Variant
Higgs	1	1.043191325	3.460549376	3.075568017	1.221976032	1.488952857
Orkut	1	1.218213301	3.131375321	2.419527005	1.312311499	2.264164794
Livejournal	1	1.137526418	3.189146671	2.768197851	1.324259284	1.466188423
Patents	1	1.043152802	1.174251463	1.104833383	1.133217829	1.03032355
Twitter	1	-0.1530636923	-0.1530636923	4.0807362	1.227364788	2.413979736


==> data/perf_higgs.csv <==
	U-Integer	P-Short	HPerf	HComp	Bitpacked	Variant
The Game	2.456126667	2.10303	2.386136667	5.672766667	5.77871	6.25091
Degree	2.502096667	2.125496667	2.4027	5.704963333	5.80605	6.24999
BFS	13.162	11.8221	5.38027	16.5291	51.63843333	54.0362
Random	22.94513333	18.40496667	10.29176667	27.69503333	63.3282	70.23736667
Rev-Degree	32.2079	18.12346667	11.076	17.09316667	35.03216667	35.66776667
Strong Run	18.09606667	14.03513333	6.51733	17.11643333	47.8733	50.20313333


==> data/perf_orkut.csv <==
	U-Integer	P-Short	HPerf	HComp	Bitpacked	Variant
The Game	45.4067	53.99373333	46.2361	93.76493333	90.8447	100.6406667
Degree	47.77883333	56.4987	48.73376667	96.3763	93.31406667	103.1263333
BFS	48.66506667	63.15126667	49.4751	112.2323333	115.0893333	135.2626667
Random	80.4869	116.4636667	90.21183333	160.011	154.3213333	182.595
Rev-Degree	98.8785	130.4626667	106.3216667	148.9073333	145.724	156.586
Strong Run	56.56606667	73.2285	54.2187	119.995	135.183	153.2313333


==> data/perf_patents.csv <==
	U-Integer	P-Short	HPerf	HComp	Bitpacked	Variant
The Game	1.775526667	2.875183333	2.134933333	4.317806667	4.226346667	3.799993333
Degree	2.000036667	3.270083333	2.414506667	4.75783	4.73624	4.164296667
BFS	1.417046667	2.470763333	1.652983333	3.99545	3.72946	3.51229
Random	2.849746667	4.805763333	3.24668	5.806733333	5.905703333	5.182253333
Rev-Degree	2.681653333	4.304696667	3.086856667	5.42412	5.321606667	4.672776667
Strong Run	1.69514	2.788056667	2.022213333	4.250493333	4.150666667	3.7937


==> data/perf_socLivejournal.csv <==
	U-Integer	P-Short	HPerf	HComp	Bitpacked	Variant
The Game	9.127276667	10.9563	9.559803333	19.7209	19.1064	19.56873333
Degree	9.407066667	11.29966667	9.936763333	20.20406667	19.48036667	20.05
BFS	8.529833333	11.85823333	9.021776667	23.54256667	22.07366667	24.71733333
Random	17.072	28.01463333	18.55736667	33.9946	33.19203333	36.36406667
Rev-Degree	18.46703333	25.7812	19.46183333	29.79466667	29.09553333	29.34986667
Strong Run	9.501823333	12.85256667	10.06833333	24.3679	23.14343333	25.4914


==> data/range_on_rep.tsv <==
Density	U-Int	P-Short	Bitset
0.002	0.00001344263333	0.00001023198667	0.000005661976667
0.004	0.000013179	0.00001005333667	0.000006548673333
0.008	0.00001243933333	0.00001015334333	0.000006934996667
0.016	0.00001305766667	0.00001073301	0.000008878296667
0.032	0.000012709	0.00001032132	0.00001278
0.064	0.00001311166667	0.00001071568333	0.00001892933333
0.128	0.00001198266667	0.000010723	0.00003177433333
0.256	0.00001254866667	0.00001219333333	0.00005555433333


==> data/range_on_uint.tsv <==
	BMiss	HighlyScalable	SIMDGalloping	Jedi
0.0032	1.20E-05	1.37E-05	2.22E-05	1.37E-05
0.0064	1.21E-05	1.35E-05	2.22E-05	1.34E-05
0.0128	1.28E-05	1.38E-05	2.28E-05	1.29E-05
0.0256	1.43E-05	1.36E-05	2.28E-05	1.39E-05
0.0512	1.68E-05	1.38E-05	2.33E-05	1.37E-05
0.1024	2.07E-05	1.33E-05	2.41E-05	1.36E-05
0.2048	2.67E-05	1.34E-05	2.64E-05	1.35E-05
0.4096	3.74E-05	1.35E-05	2.94E-05	1.36E-05


==> data/range_on_uint_ex.tsv <==
Density	BMiss	HighlyScalable	Gallop	V3	V1
0.0016	1.25E-05	1.32E-05	2.24E-05	2.21E-05	1.33E-05
0.0032	1.20E-05	1.30E-05	2.17E-05	2.24E-05	1.36E-05
0.0064	1.34E-05	1.31E-05	2.23E-05	2.17E-05	1.34E-05
0.0128	1.45E-05	1.27E-05	2.25E-05	2.26E-05	1.30E-05
0.0256	1.71E-05	1.31E-05	2.22E-05	2.24E-05	1.31E-05
0.0512	2.28E-05	1.24E-05	2.40E-05	2.29E-05	1.25E-05
0.1024	2.81E-05	1.32E-05	2.54E-05	2.49E-05	1.37E-05
0.2048	3.71E-05	1.35E-05	2.89E-05	2.89E-05	1.34E-05


==> data/results_range_range.tsv <==
`	10000	20000	40000	80000	160000	320000	640000	1280000
10000	2	-1	-1	-1	-1	-1	-1	-1
20000	2	2	-1	-1	-1	-1	-1	-1
40000	2	2	2	-1	-1	-1	-1	-1
80000	2	2	1	1	-1	-1	-1	-1
160000	2	2	0	0	1	-1	-1	-1
320000	2	0	2	1	0	0	-1	-1
640000	2	0	4	0	1	1	1	-1
1280000	2	0	0	0	0	1	0	0


==> data/simd_higgs.csv <==
	SIMD	Non-SIMD
The Game	2.386136667	4.38049
Degree	2.4027	4.402403333
BFS	5.38027	8.141606667
Random	10.29176667	14.16776667
Rev-Degree	11.076	15.7428
Strong Run	6.51733	9.19754


==> data/simd_orkut.csv <==
	SIMD	Non-SIMD
The Game	46.2361	69.36246667
Degree	48.73376667	71.86243333
BFS	49.4751	79.36276667
Random	90.21183333	119.43
Rev-Degree	106.3216667	157.8716667
"Strong Run"	54.2187	85.62416667


==> data/simd_patents.csv <==
	SIMD	Non-SIMD
The Game	2.134933333	2.28222
Degree	2.414506667	2.561083333
BFS	1.652983333	1.821476667
Random	3.24668	3.51662
Rev-Degree	3.086856667	3.514216667
Strong Run	2.022213333	2.172186667


==> data/simd_socLivejournal.csv <==
	SIMD	Non-SIMD
The Game	9.559803333	12.61873333
Degree	9.936763333	13.04863333
BFS	9.021776667	13.3111
Random	18.55736667	22.78773333
Rev-Degree	19.46183333	27.23743333
Strong Run	10.06833333	14.19153333


==> data/skew.tsv <==
	U-Int	Bitset (block size = 128)	Composite Type
16	0.00054581725	6.26E-05	5.01E-05
32	0.00092479325	6.15E-05	4.84E-05
64	0.0008357495	6.32E-05	5.30E-05
128	0.0009210066667	6.88E-05	4.79E-05
256	0.0007922983333	6.97E-05	5.46E-05
512	0.000911045	7.27E-05	5.82E-05
1024	0.000900938	7.61E-05	7.42E-05
2048	0.000899319	7.66E-05	8.35E-05
4096	0.0008098716667	0.0001053016667	0.000101961
8192	0.0006862443333	0.0001743073333	0.00014287
16384	0.0009600213333	0.000309138	0.0002066363333
32768	0.0009952953333	0.0005272233333	0.000334461
65536	0.00109192	0.000659588	0.000595021
131072	0.001054085667	0.0006554723333	0.00112853


==> data/synth_comp.csv <==
	2.50E-07	5.00E-07	7.50E-07	1.00E-06	1.50E-06	2.00E-06	4.00E-06	8.00E-06	1.60E-05	3.20E-05	6.40E-05
U-Int	3999964	7999796	11999540	15999172	23998120	31996740	63987216	127948676	255794752	511178944	1020721680
P-Short	5031646	7157830	9182222	11192934	15203512	19206990	35211424	67196210	131121400	258815140	513587080
HPerf	4199019	8090672	10675946	11871367	15362714	19348113	35381712	67381687	131314786	259012358	513786240
HComp	4400343	6622823	8607749	10489551	14175032	17881497	31923768	56591584	101645233	185704638	341990551
Bitpacked	4904107	7108783	8928467	10884721	14866162	18534686	31727130	56157822	101253139	185438387	341788385
Variant	4200311	6422800	8407726	10289493	13974942	17681606	32808998	62444361	117613035	214133993	368896002
Bitset	1989759120	2244654240	2331242791	2373882681	2416017735	2437337601	2469054500	2484707493	2492603776	2498510535	2499844030


==> data/synth_data_order.tsv <==
	2	2.3	3
Degree	2.598603333	0.436655	0.180754
BFS	3.517993333	0.427929	0.143403
Shingles	75.38446667	7.826476667	0.187000333
Random	52.26446667	6.997453333	0.221951333
Rev Degree	81.6404	9.256106667	0.201113
Strong Run	8.02881	2.15506	0.167683333
Hybrid	2.559063333	0.394960333	0.147021333

==> data/synth_data_order2.csv <==
	Degree	BFS	Shingles	Random	Rev-Degree	Strong-Runs
	2.598603333	3.517993333	75.38446667	52.26446667	81.6404	8.02881


==> data/synth_data_order2_2.csv <==
	Degree	BFS	Shingles	Random	Rev-Degree	Strong-Runs
	0.684217333	0.768593333	14.448	13.23646667	17.05036667	1.860626667


==> data/synth_data_order2_4.csv <==
	Degree	BFS	Shingles	Random	Rev-Degree	Strong-Runs
	0.335437333	0.310836333	1.234506667	1.232663333	1.566373333	0.391553


==> data/synth_data_order2_6.csv <==
	Degree	BFS	Shingles	Random	Rev-Degree	Strong-Runs
	0.241012	0.208508	8.92866	7.538713333	9.07932	1.60574


==> data/synth_data_order2_8.csv <==
	Degree	BFS	Shingles	Random	Rev-Degree	Strong-Runs
	0.199666	0.162216	0.213690667	0.252072667	0.23446	0.187387


==> data/synth_data_order3.csv <==
	Degree	BFS	Shingles	Random	Rev-Degree	Strong-Runs
	0.180754	0.143403	0.187000333	0.221951333	0.201113	0.167683333


==> data/synth_data_order_diff.csv <==
	2	2.1	2.2	2.3	2.4	2.5	2.6	2.7	2.8	2.9	3
Degree	2.598603333	1.274143333	0.684217333	0.436655	0.335437333	0.276314	0.241012	0.215163667	0.199666	0.18929	0.180754
BFS	3.517993333	1.51657	0.768593333	0.427929	0.310836333	0.245802	0.208508	0.17893	0.162216	0.15176	0.143403
The Game	2.559063333	1.234846667	0.643324	0.394960333	0.292847	0.233729	0.200397	0.177998333	0.162729667	0.153419	0.147021333


==> data/synth_data_order_tmp.csv <==
	2	2.3	3
Degree	2.598603333	0.436655	0.180754
BFS	3.517993333	0.427929	0.143403
Shingles	75.38446667	7.826476667	0.187000333
Random	52.26446667	6.997453333	0.221951333
Rev Degree	81.6404	9.256106667	0.201113
Strong Run	8.02881	2.15506	0.167683333
Hybrid	2.559063333	0.394960333	0.147021333


==> data/synth_perf.csv <==
	2.50E-07	5.00E-07	7.50E-07	1.00E-06	1.50E-06	2.00E-06	4.00E-06	8.00E-06	1.60E-05	3.20E-05	6.40E-05
U-Int	0.073801567	0.188066333	0.330680667	0.502450333	0.912983667	1.58526	5.510736667	18.67156667	61.4981	230.0096667	890.293
P-Short	0.112162333	0.296170667	0.484307667	0.689838667	1.22692	1.662753333	4.859056667	12.98003333	42.41653333	142.1513333	490.0206667
HPerf	0.0880286	0.221507	0.472454667	0.737918	1.180473333	1.714893333	5.333143333	19.77823333	43.7811	145.667	564.3516667
HComp	0.204693333	0.481284667	0.791655333	1.14757	2.012133333	3.0723	10.619	37.21826667	130.726	501.787	1772.256667
Bitpacked	0.196904	0.441723667	0.727000667	1.06464	1.895693333	3.131153333	10.77303333	37.27673333	128.3776667	511.123	1761.606667
Variant	0.184318667	0.443805	0.731755	1.064306667	1.872363333	2.89277	9.5396	39.6831	144.613	617.4136667	2542.356667
Bitset	16.6841	20.3386	22.7733	24.9964	28.7261	32.4722	46.4659	73.3837	128.048	224.7	475.5936667


==> tools/irregulars.txt <==
awoken
been
born
beat
become
begun
bent
beset
bet
bid
bidden
bound
bitten
bled
blown
broken
bred
brought
broadcast
built
burnt
burst
bought
cast
caught
chosen
clung
come
cost
crept
cut
dealt
dug
dived
done
drawn
dreamt
driven
drunk
eaten
fallen
fed
felt
fought
found
fit
fled
flung
flown
forbidden
forgotten
foregone
forgiven
forsaken
frozen
gotten
given
gone
ground
grown
hung
heard
hidden
hit
held
hurt
kept
knelt
knit
known
laid
led
leapt
learnt
left
lent
let
lain
lighted
lost
made
meant
met
misspelt
mistaken
mown
overcome
overdone
overtaken
overthrown
paid
pled
proven
put
quit
read
rid
ridden
rung
risen
run
sawn
said
seen
sought
sold
sent
set
sewn
shaken
shaven
shorn
shed
shone
shod
shot
shown
shrunk
shut
sung
sunk
sat
slept
slain
slid
slung
slit
smitten
sown
spoken
sped
spent
spilt
spun
spit
split
spread
sprung
stood
stolen
stuck
stung
stunk
stridden
struck
strung
striven
sworn
swept
swollen
swum
swung
taken
taught
torn
told
thought
thrived
thrown
thrust
trodden
understood
upheld
upset
woken
worn
woven
wed
wept
wound
won
withheld
withstood
wrung
written


==> tools/weasels.txt <==
many
various
very
fairly
several
extremely
exceedingly
quite
remarkably
few
surprisingly
mostly
largely
huge
tiny
(is|are)\s+number\s+of
excellent
interestingly
significantly
substantially
clearly
vast
relatively
completely

